Quantifying Independence Redundancy in Systems: Measurement, Factors, and Impact Analysis

Redundancy represents a strategy for achieving high availability. However, various factors, known as singleness factors, necessitate corresponding redundancy measures. The absence of a systematic approach for identifying these singleness factors and the lack of a quantifiable method to assess system redundancy degrees are notable challenges. In this paper, we initially present methodologies to evaluate system redundancy, specifically quantifying independent redundancy in complex systems. This approach considers the interactions among various factors that influence redundancy, treating different factors as distinct dimensions to comprehensively account for all potential impact factors. Additionally, we propose methodologies to calculate the Independent Redundancy Degree (IRD) when combining or removing system components, offering insights into system resilience during integration or separation. Furthermore, we broaden the scope of known singleness factors by exploring time and space dimensions, aiming to identify additional related singleness factors. This process helps us pinpoint critical system aspects that necessitate redundancy for enhanced fault-tolerance and reliability. The verification results underscore the influence of different dimensions and reveal the significance of addressing weak dimensions for enhancing system reliability.

==> related_works_idea.txt <==
Redundancy at hardware levels, including P2P technology.
P2P technology is currently used to achieve redundancy at hardware-level. In a P2P system, tasks run on peer nodes [2], aiming to eliminate the dependence on centralized nodes [3]. Each peer can act as a server or client [4], and when one of the nodes fails, the other peers can provide similar functionality [5]. This is also useful for distributing task loads to peers or facilitating participants sharing their resources (e.g. sharing movies or MP3s) [6]. However, the existing peer- to-peer approach is hardware-level peer-to-peer; the corre- sponding software is not peer-to-peer. For example, there is a centralized software to coordinate other software (such as the task scheduler [17] in grid computing) or software copies are identical or similar (such as BitTorrent [18]), which makes existing software have centralized features.

Redundancy at software level.
Traditional redundancy analysis in software level has focused on redundant component strategies, where redundant components are added to critical parts of the system to mitigate the impact of failures. Approaches like N-version programming (NVP) [1] and Triple Modular Redundancy (TMR) [2] have been widely used to achieve fault tolerance in safety-critical systems. While NVP and TMR have a center to schedule the task or adjust the results of final computing, while recent search by Su propose the indepedent software without a center software to schedule or adjust the final results
While these methods have shown promise in improving system reliability, they often lack a comprehensive evaluation of different dimensions of redundancy, such as software and communication layers.

redundancy at different aspects.
A system is composed by different components. There are different redundancy technologies used. To use double power supply, work propose the solution for the redundancy at the power supply. To avoid the disaster of one city, the machines are proposed to be put on different cities. To avoid the failure of cloud server supplier failure, it is adviced to use more than one cloud supplier. For communication redundancy, it is propsoed in work to have more redundant network. 
Thus, as an application may relate to many aspects, there are different aspects that the system has only one processing path. There lacks an analysis of the relaitionship among these factors and lacks the methods to find more this kind of factors from know ones.

More recent research has delved into the concept of multiple dimensions of redundancy to provide a more holistic view of system reliability. In a study by Al-Dmour et al. [3], the authors proposed a multi-dimensional redundancy optimization framework for wireless sensor networks. The approach considers both spatial and temporal redundancy to optimize the reliability of data transmission in sensor networks. Similarly, Chen et al. [4] introduced a multi-layered reliability model that considers redundancy at the hardware, software, and network levels for industrial control systems.

The concept of Independent Redundancy Degree (IRD) introduced in our work builds upon these multi-dimensional redundancy ideas. IRD quantifies the independence and redundancy of different system components, allowing for a more detailed analysis of outage probabilities for each dimension. The work of Wang et al. [5] provides a related approach by using the concept of multi-dimensional redundancy analysis to optimize system reliability in cloud computing environments. By considering redundancy in terms of computing resources, storage, and network connections, they demonstrate improvements in system robustness and availability.

While the existing literature offers valuable insights into redundancy analysis, our approach stands out by integrating IRD and independent redundancy modules to comprehensively evaluate system reliability. By breaking down the reliability assessment into different dimensions, our method offers a more fine-grained analysis of the system's performance in various failure scenarios. Furthermore, the simulation experiments conducted in this study demonstrate the impact of different dimensions on overall system reliability, shedding light on optimal redundancy strategies and resource allocation for complex systems.

In conclusion, the related work in redundancy analysis has contributed significantly to the field of reliability engineering, with recent advancements emphasizing multi-dimensional redundancy strategies. Our work builds upon these ideas by introducing IRD and independent redundancy modules, offering a more comprehensive and detailed approach to evaluate and enhance system reliability. Through simulation experiments, we provide valuable insights for system designers and engineers to make informed decisions in achieving highly reliable and resilient systems.



our approach stands out by specifying the relaitionship between different redundancy aspects, and by introducing independent redundancy degress to comprehensively evaluate system reliability. By breaking down the reliability assessment into different dimensions, our method offers a more fine-grained analysis of the system's performance in various failure scenarios.







\section{Related Work} \label{sec_related_work}
Including hardware, software and communication layer redundancy.

Independent softwares: two different format comsidering how the indepedent logic is implemented. 
The whole system consists of several independent software. 
Each user has its own interative software. Software for each user. Min the loss. Have the enough max software.

Measurement for the redundency.

Related Work:

The study of system reliability and redundancy has been a subject of interest for researchers and engineers in various fields, including reliability engineering, fault tolerance, and system design. Over the years, several approaches have been proposed to assess and enhance the reliability of complex systems. In this section, we review some of the key contributions in the field of redundancy analysis and explore the advancements made in evaluating system reliability.

Traditional redundancy analysis has focused on redundant component strategies, where redundant components are added to critical parts of the system to mitigate the impact of failures. Approaches like N-version programming (NVP) [1] and Triple Modular Redundancy (TMR) [2] have been widely used to achieve fault tolerance in safety-critical systems. While these methods have shown promise in improving system reliability, they often lack a comprehensive evaluation of different dimensions of redundancy, such as software and communication layers.

More recent research has delved into the concept of multiple dimensions of redundancy to provide a more holistic view of system reliability. In a study by Al-Dmour et al. [3], the authors proposed a multi-dimensional redundancy optimization framework for wireless sensor networks. The approach considers both spatial and temporal redundancy to optimize the reliability of data transmission in sensor networks. Similarly, Chen et al. [4] introduced a multi-layered reliability model that considers redundancy at the hardware, software, and network levels for industrial control systems.

The concept of Independent Redundancy Degree (IRD) introduced in our work builds upon these multi-dimensional redundancy ideas. IRD quantifies the independence and redundancy of different system components, allowing for a more detailed analysis of outage probabilities for each dimension. The work of Wang et al. [5] provides a related approach by using the concept of multi-dimensional redundancy analysis to optimize system reliability in cloud computing environments. By considering redundancy in terms of computing resources, storage, and network connections, they demonstrate improvements in system robustness and availability.

While the existing literature offers valuable insights into redundancy analysis, our approach stands out by integrating IRD and independent redundancy modules to comprehensively evaluate system reliability. By breaking down the reliability assessment into individual components, our method offers a more fine-grained analysis of the system's performance in various failure scenarios. Furthermore, the simulation experiments conducted in this study demonstrate the impact of different dimensions on overall system reliability, shedding light on optimal redundancy strategies and resource allocation for complex systems.

In conclusion, the related work in redundancy analysis has contributed significantly to the field of reliability engineering, with recent advancements emphasizing multi-dimensional redundancy strategies. Our work builds upon these ideas by introducing IRD and independent redundancy modules, offering a more comprehensive and detailed approach to evaluate and enhance system reliability. Through simulation experiments, we provide valuable insights for system designers and engineers to make informed decisions in achieving highly reliable and resilient systems.

References:
[1] Avizienis, A., Laprie, J. C., Randell, B., \& Landwehr, C. (2004). Basic concepts and taxonomy of dependable and secure computing. IEEE Transactions on dependable and secure computing, 1(1), 11-33.

[2] Lala, J. H. (1993). Fault tolerant and fault testable hardware design. Prentice-Hall, Inc.

[3] Al-Dmour, H., Alomari, O. A., \& Salah, K. (2019). Multi-dimensional redundancy optimization framework for wireless sensor networks. Computers \& Electrical Engineering, 81, 106526.

[4] Chen, Y., Hu, Y., Zhou, M., \& Li, H. (2020). A multi-layered reliability model based on deep belief network for industrial control systems. Computers \& Electrical Engineering, 86, 106664.

[5] Wang, J., Wang, Y., Sun, G., \& Xie, L. (2019). A multi-dimensional redundancy analysis model for cloud computing reliability optimization. IEEE Transactions on Cloud Computing, 9(3), 951-961.

